Curvelet-based Model for the Generation of Anisotropic Fractional Brownian Fields

We propose a curvelet-based model for the generation of Anisotropic Fractional Brownian Fields, that are suited to model systems with orientation-dependent self-similar properties. The synthesis procedure consists of generating coefficients in the curvelet space with zero-mean Gaussian distribution. This approach allows the representation of natural systems having stochastic behavior in some degree and also obeying to a given angular distribution of correlations. Examples of such systems are found in heterogeneous geological structures, in anisotropic materials and in complex disordered media.

==> Hdist_0_11_4e-170_1.dat <==
theta,H
124,0.1
101,0.1
78.7,0.1
56.2,0.1
33.7,0.1
11.2,0.1
-11.3,0.1
-33.8,0.1
-56.2,0.1
-78.7,0.1
-101,0.1
-124,0.1
-146,0.1
-169,0.1
-191,0.1
-214,0.1


==> Hdist_0_500_5.dat <==
theta,H
124,0.5
101,0.5
78.7,0.5
56.2,0.5
33.7,0.5
11.2,0.5
-11.3,0.5
-33.8,0.5
-56.2,0.5
-78.7,0.5
-101,0.5
-124,0.5
-146,0.5
-169,0.5
-191,0.5
-214,0.5


==> Hdist_0_92_3e-160_9.dat <==
theta,H
124,0.9
101,0.9
78.7,0.9
56.2,0.9
33.7,0.9
11.2,0.9
-11.3,0.9
-33.8,0.9
-56.2,0.9
-78.7,0.9
-101,0.9
-124,0.9
-146,0.9
-169,0.9
-191,0.9
-214,0.9


==> figures/Hdist_0.550.280.68.dat <==
theta,H
124,0.3
101,0.6
78.7,0.8
56.2,0.9
33.7,0.8
11.2,0.6
-11.3,0.3
-33.8,0.1
-56.2,0.3
-78.7,0.6
-101,0.8
-124,0.9
-146,0.8
-169,0.6
-191,0.3
-214,0.1

